The Giant Molecular Cloud G148.24+00.41: Gas Properties, Kinematics, and Cluster Formation at the Nexus of Filamentary Flows

Filamentary flows toward the centre of molecular clouds have been recognized as a crucial process in the formation and evolution of stellar clusters. In this paper, we present a comprehensive observational study that investigates the gas properties and kinematics of the Giant Molecular Cloud G148.24+00.41 using the observations of CO (1-0) isotopologues. We find that the cloud is massive (10$^5$ M$_\odot$) and is one of the most massive clouds of the outer Galaxy. We identified six likely velocity coherent filaments in the cloud having length, width, and mass in the range of 14$-$38 pc, 2.5$-$4.2 pc, and (1.3$-$6.9) $\times$ 10$^3$ M$_\odot$, respectively. We find that the filaments are converging towards the central area of the cloud, and the longitudinal accretion flows along the filaments are in the range of $\sim$ 26$-$264 M$_\odot$ Myr$^{-1}$. The cloud has fragmented into 7 clumps having mass in the range of $\sim$ 260$-$2100 M$_\odot$ and average size around $\sim$ 1.4 pc, out of which the most massive clump is located at the hub of the filamentary structures, near the geometric centre of the cloud. Three filaments are found to be directly connected to the massive clump and transferring matter at a rate of $\sim$ 675 M$_\odot$ Myr$^{-1}$. The clump hosts a near-infrared cluster. Our results show that large-scale filamentary accretion flows towards the central region of the collapsing cloud is an important mechanism for supplying the matter necessary to form the central high-mass clump and subsequent stellar cluster.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
